Nearly-optimal Robust Matrix Completion

In this paper, we consider the problem of Robust Matrix Completion (RMC) where the goal is to recover a low-rank matrix by observing a small number of its entries out of which a few can be arbitrarily corrupted. We propose a simple projected gradient descent method to estimate the low-rank matrix that alternately performs a projected gradient descent step and cleans up a few of the corrupted entries using hard-thresholding. Our algorithm solves RMC using nearly optimal number of observations as well as nearly optimal number of corruptions. Our result also implies significant improvement over the existing time complexity bounds for the low-rank matrix completion problem. Finally, an application of our result to the robust PCA problem (low-rank+sparse matrix separation) leads to nearly linear time (in matrix dimensions) algorithm for the same; existing state-of-the-art methods require quadratic time. Our empirical results corroborate our theoretical results and show that even for moderate sized problems, our method for robust PCA is an an order of magnitude faster than the existing methods.

==> RelatedWorks.txt <==
http://arxiv.org/pdf/1412.8132v1.pdf - Robust Matrix Completion
a) No Exact Recovery
b) Not even asymptotically small error is possible for constant \mu
c) Bounds in terms of spectral norm
http://arxiv.org/pdf/1104.1041.pdf - Compressed Sensing and Matrix Completion with Constant Proportion of Corruptions
a) Constant fraction of error
b) But support of the sparse part is random
http://arxiv.org/pdf/1104.0354.pdf - Low-rank Matrix Recovery from Errors and Erasures
a) Bad sample complexity results in our regime
https://statweb.stanford.edu/~candes/papers/RobustPCA.pdf - Robust Principal Component Analysis
a) Constant fraction of observed entries required
Matrix Completion With Column Manipulation: Near-Optimal Sample-Robustness-Rank Tradeoffs

Column Robust Matrix Completion - Different setting?

Robust Sparse Regression
http://machinelearning.wustl.edu/mlpapers/paper_files/icml2013_chen13h.pdf
Fast and Robust Least Squares Estimation in Corrupted Linear Models - http://papers.nips.cc/paper/5428-fast-and-robust-least-squares-estimation-in-corrupted-linear-models.pdf
Robust Logistic Regression and Classification - http://papers.nips.cc/paper/5515-robust-logistic-regression-and-classification.pdf

